Cooperative and Collaborative Multi-Task Semantic Communication for Distributed Sources

In this paper, we explore a multi-task semantic communication (SemCom) system for distributed sources, extending the existing focus on collaborative single-task execution. We build on the cooperative multi-task processing introduced in [1], which divides the encoder into a common unit (CU) and multiple specific units (SUs). While earlier studies in multi-task SemCom focused on full observation settings, our research explores a more realistic case where only distributed partial observations are available, such as in a production line monitored by multiple sensing nodes. To address this, we propose an SemCom system that supports multi-task processing through cooperation on the transmitter side via split structure and collaboration on the receiver side. We have used an information-theoretic perspective with variational approximations for our end-to-end data-driven approach. Simulation results demonstrate that the proposed cooperative and collaborative multi-task (CCMT) SemCom system significantly improves task execution accuracy, particularly in complex datasets, if the noise introduced from the communication channel is not limiting the task performance too much. Our findings contribute to a more general SemCom framework capable of handling distributed sources and multiple tasks simultaneously, advancing the applicability of SemCom systems in real-world scenarios.

==> Figures/Block_Figures/distributed_multitask_block_figure.tikz <==
\begin{tikzpicture}
    % % Semantic Source
    % \node[draw, rectangle, inner sep=0.5pt] (Sa) {
    %     $\begin{tabular}{@{}c@{}}
    %     \text{Semantic} \\
    %     \text{Source} \\
    %     \text{$(\mathbf{z}, \mathbf{S})$}
    %     \end{tabular}$
    % };

    % \node[below=2.5 cm of Sa.west] (S) {};
    
    % % Partial Observations
    % \node[draw, rectangle, right=0.5 cm of S, yshift=1.5cm, inner sep=4pt] (PO1) {$\text{Obs. 1}$};
    % \node[draw, rectangle, right=0.5 cm of S, yshift=+0.33cm, inner sep=4pt] (PO2) {$\text{Obs. 2}$};
    % \node[draw, rectangle, right=0.5 cm of S, yshift=-0.83cm, inner sep=4pt] (PO3) {$\text{Obs. 3}$};
    % \node[draw, rectangle, right=0.5 cm of S, yshift=-2.0cm, inner sep=4pt] (PO4) {$\text{Obs. 4}$};


    % % Connecting Semantic Source to Partial Observations
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Sa.south) + (-0.2cm,0) $) -- ($ (PO1.west) + (-0.15cm,0) $) -- ($ (PO1.west) + (+0.05cm,0) $);
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Sa.south) + (-0.3cm,0) $)-- ($ (PO2.west) + (-0.25cm,0) $) -- (PO2.west);
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Sa.south) + (-0.4cm,0) $)-- ($ (PO3.west) + (-0.35cm,0) $) -- (PO3.west);
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Sa.south) + (-0.5cm,0) $)-- ($ (PO4.west) + (-0.45cm,0) $) -- (PO4.west);
    
    % % Coding Units (CUs)
    % \node[draw, rectangle, right=0.5 cm of PO1, inner sep=4pt] (CU1) {$\text{CU 1}$};
    % \node[right=0.5 cm of PO2, inner sep=4pt] (CU2) {$\text{...}$};
    % \node[right=0.5 cm of PO3, inner sep=4pt] (CU3) {$\text{...}$};
    % \node[draw, rectangle, right=0.5 cm of PO4, inner sep=4pt] (CU4) {$\text{CU 4}$};
    
    % % Connecting Partial Observations to Coding Units
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (PO1.east) -- (CU1.west);
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (PO2.east) -- (CU2.west);
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (PO3.east) -- (CU3.west);
    % \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (PO4.east) -- (CU4.west);

    % Coding Units (CUs)
    \node[] (S) {};
    \node[draw, rectangle, right=-0.1 cm of S, yshift=1.5cm, inner sep=4pt] (CU1) {$\text{CU 1}$};
    \node[draw, rectangle, right=-0.1 cm of S, yshift=+0.1cm, inner sep=4pt] (CU2) {$\text{CU 2}$};
    \node[draw, rectangle, right=-0.1 cm of S, yshift=-0.5cm, inner sep=4pt] (CU3) {$\text{CU 3}$};
    \node[draw, rectangle, right=-0.1 cm of S, yshift=-1.9cm, inner sep=4pt] (CU4) {$\text{CU 4}$};

    \node[draw, rectangle, left=0.35 cm of CU1.west, inner sep=3pt] (S1) {$\bm{z},S_{(1)}$};
    \node[draw, rectangle, left=0.35 cm of CU2.west, inner sep=3pt] (S2) {$\bm{z},S_{(2)}$};
    \node[draw, rectangle, left=0.35 cm of CU3.west, inner sep=3pt] (S3) {$\bm{z},S_{(3)}$};
    \node[draw, rectangle, left=0.35 cm of CU4.west, inner sep=3pt] (S4) {$\bm{z},S_{(4)}$};
    
    \node[right=0.5 cm of CU2, inner sep=4pt] (CU2e) {$\text{...}$};
    \node[right=0.5 cm of CU3, inner sep=4pt] (CU3e) {$\text{...}$};

    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (CU2.east) -- (CU2e.west);
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (CU3.east) -- (CU3e.west);
    
    % Specific Units (SU) connected to each CU
    % CU1 connections, was before: right=0.4
    \node[draw, rectangle, right=1.0 cm of CU1, yshift=0.475cm, inner sep=1pt] (SU11) {$\begin{tabular}{@{}c@{}}
        \text{SU 1.1} %\\
        %\text{Task 1}
        \end{tabular}$};
    \node[draw, rectangle, right=1.0 cm of CU1, yshift=-0.475cm, inner sep=1pt] (SU12) {$\begin{tabular}{@{}c@{}}
        \text{SU 1.2} %\\
        %\text{Task 2}
        \end{tabular}$};
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (CU1.east) -- ($ (CU1.east) + (0.25,0)$) -- ($(SU11.west) + (-0.25,0)$) -- (SU11.west);
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (CU1.east) -- ($ (CU1.east) + (0.25,0)$) -- ($(SU12.west) + (-0.25,0)$) -- (SU12.west);

    % CU4 connections
    \node[draw, rectangle, right=1.0 cm of CU4, yshift=0.475cm, inner sep=1pt] (SU41) {$\begin{tabular}{@{}c@{}}
        \text{SU 4.1}
        \end{tabular}$};
    \node[draw, rectangle, right=1.0 cm of CU4, yshift=-0.475cm, inner sep=1pt] (SU42) {$\begin{tabular}{@{}c@{}}
        \text{SU 4.2} %\\
        %\text{Task 2}
        \end{tabular}$};
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (CU4.east) -- ($ (CU4.east) + (0.25,0)$) -- ($(SU41.west) + (-0.25,0)$) -- (SU41.west);
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (CU4.east) -- ($ (CU4.east) + (0.25,0)$) -- ($(SU42.west) + (-0.25,0)$) --(SU42.west);


    % Dashed box around CU1, SU1.1, and SU1.2
    \node[draw, dashed, fit=(CU1) (SU11) (SU12), inner sep=3pt] {};
    \node[above=0.25 cm of CU1,xshift=0.6cm] {Sensing node 1};

    \node[draw, dashed, fit=(CU4) (SU41) (SU42), inner sep=3pt] {};
    \node[above=0.25 cm of CU4,xshift=0.6cm] {Sensing node 4};

    % Decoders after Wireless Channel, was before: right=1.6
    \node[draw, rectangle, right=3.2 cm of SU11, inner sep=4pt,yshift = -0.45cm] (Dec1) {$\begin{tabular}{@{}c@{}}
        \text{Decoder} \\
        \text{Task 1}
        \end{tabular}$};
    \node[draw, rectangle, right=3.2 cm of SU42, inner sep=4pt, yshift = +0.45cm] (Dec2) {$\begin{tabular}{@{}c@{}}
        \text{Decoder} \\
        \text{Task 2}
        \end{tabular}$};
    
    % Connecting SUs to Wireless Channel
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (SU11.east) -- ($ (Dec1.west) + (0,+0.45cm) $);
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Dec1.west) + (-2.33,+0.15cm) $) -- ($ (Dec1.west) + (0,+0.15cm) $);
    \node[left=2.3 cm of Dec1, inner sep=4pt,yshift = 0.15cm] (CU2c) {$\text{...}$};
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Dec1.west) + (-2.33,-0.15cm) $) -- ($ (Dec1.west) + (0,-0.15cm) $);
    \node[left=2.3 cm of Dec1, inner sep=4pt,yshift = -0.15cm] (CU3c) {$\text{...}$};
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (SU41.east)  -- ($ (Dec1.west) + (-2.3,-0.45) $) -- ($ (Dec1.west) + (0,-0.45) $);
    
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (SU12.east)  -- ($ (Dec2.west) + (-2.3,+0.45) $) -- ($ (Dec2.west) + (0,+0.45) $);
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Dec2.west) + (-2.33,+0.15cm) $) -- ($ (Dec2.west) + (0,+0.15cm) $);
    \node[left=2.3 cm of Dec2, inner sep=4pt,yshift = 0.15cm] (CU2c2) {$\text{...}$};
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] ($ (Dec2.west) + (-2.33,-0.15cm) $) -- ($ (Dec2.west) + (0,-0.15cm) $);
    \node[left=2.3 cm of Dec2, inner sep=4pt,yshift = -0.15cm] (CU3c2) {$\text{...}$};
    \draw[->, line width=1pt, shorten >=2pt, shorten <=2pt] (SU42.east) -- ($ (Dec2.west) + (0,-0.45) $);


    % Wireless Channel
    \node[draw,right=3.8 cm of CU1, rectangle, yshift=-0.0cm,fill=white] (ch) {$\begin{tabular}{@{}c@{}}
        \footnotesize  \\
          \footnotesize Wireless\\
          \footnotesize Channel $1$\\
          \footnotesize  
    \end{tabular}$};
    %\node[draw, fit=(ch), minimum height=3.5 cm, inner sep=1pt]{};
    \node[draw,right=3.8 cm of CU4, rectangle, yshift=+0.0cm,fill=white] (ch) {$\begin{tabular}{@{}c@{}}
            \footnotesize  \\
          \footnotesize Wireless\\
          \footnotesize Channel $2$\\
          \footnotesize  
    \end{tabular}$};
    
\end{tikzpicture}

==> Figures/Plots_task_1_0dBSNR_task_2_10dBSNR/NrParameter_task_1.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{brown1363485}{RGB}{136,34,85}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslateblue5134136}{RGB}{51,34,136}
\definecolor{indianred204102119}{RGB}{204,102,119}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{skyblue136204238}{RGB}{136,204,238}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=lightgray204},
minor xtick={},
minor ytick={},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Nr of encoder NN parameters},
xmajorgrids,
xmin=107.4, xmax=1924.6,
xtick style={color=black},
xtick={0,250,500,750,1000,1250,1500,1750,2000},
y grid style={darkgray176},
ylabel={Error rate},
ymajorgrids,
ymin=0, ymax=0.03,
ytick style={color=black},
ytick={0,0.005,0.01,0.015,0.02,0.025,0.03}
]
\addplot [semithick, skyblue136204238, mark=o, mark size=3, mark options={solid,fill=none}]
table {%
190 0.0279600005596876
336 0.0219899956136942
611 0.018178004771471
975 0.0166300032287836
1330 0.0155899981036782
1830 0.0146960010752082
};
\addlegendentry{Task1 (With CU)}
\addplot [semithick, brown1363485, mark=triangle, mark size=3, mark options={solid,fill=none}]
table {%
192 0.0285200048238039
340 0.0221239980310202
598 0.0183160006999969
966 0.0173320006579161
1348 0.0154200010001659
1842 0.014982002787292
};
\addlegendentry{Task1 (Without CU)}
\addplot [semithick, darkslateblue5134136, mark=triangle, mark size=3, mark options={solid,rotate=90,fill=none}]
table {%
190 0.00731600262224674
336 0.00597002496942878
611 0.00548802362754941
975 0.0054680285975337
1330 0.00531202321872115
1830 0.00465002888813615
};
\addlegendentry{Perfect Comm (With CU)}
\addplot [semithick, indianred204102119, mark=triangle, mark size=3, mark options={solid,rotate=270,fill=none}]
table {%
192 0.00969400070607662
340 0.00751002551987767
598 0.00669402489438653
966 0.00578202586621046
1348 0.00515603087842464
1842 0.00470802653580904
};
\addlegendentry{Perfect Comm (Without CU)}
\end{axis}

\end{tikzpicture}


==> Figures/Plots_task_1_0dBSNR_task_2_10dBSNR/NrParameter_task_2.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{cadetblue68170153}{RGB}{68,170,153}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorchid17068153}{RGB}{170,68,153}
\definecolor{darkslateblue5134136}{RGB}{51,34,136}
\definecolor{indianred204102119}{RGB}{204,102,119}
\definecolor{lightgray204}{RGB}{204,204,204}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=lightgray204},
minor xtick={},
minor ytick={},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Nr of encoder NN parameters},
xmajorgrids,
xmin=107.4, xmax=1924.6,
xtick style={color=black},
xtick={0,250,500,750,1000,1250,1500,1750,2000},
y grid style={darkgray176},
ylabel={Error rate},
ymajorgrids,
ymin=0, ymax=0.16,
ytick style={color=black},
ytick={0,0.02,0.04,0.06,0.08,0.1,0.12,0.14}
]
\addplot [semithick, cadetblue68170153, mark=o, mark size=3, mark options={solid,fill=none}]
table {%
190 0.0936379805207253
336 0.0712139904499054
611 0.0591939985752106
975 0.0531340166926384
1330 0.0482699908316135
1830 0.0461799912154675
};
\addlegendentry{Task2 (With CU)}
\addplot [semithick, darkorchid17068153, mark=triangle, mark size=3, mark options={solid,fill=none}]
table {%
192 0.136230006814003
340 0.0958359986543655
598 0.0660079941153526
966 0.0615260042250156
1348 0.0531200021505356
1842 0.0489639937877655
};
\addlegendentry{Task2 (Without CU)}
\addplot [semithick, darkslateblue5134136, mark=triangle, mark size=3, mark options={solid,rotate=90,fill=none}]
table {%
190 0.0491000041365623
336 0.0375180207192898
611 0.0312180332839489
975 0.029996020719409
1330 0.0311580318957567
1830 0.0316320285201073
};
\addlegendentry{Perfect Comm (With CU)}
\addplot [semithick, indianred204102119, mark=triangle, mark size=3, mark options={solid,rotate=270,fill=none}]
table {%
192 0.0801220014691353
340 0.0489080138504505
598 0.0348760262131691
966 0.0317780151963234
1348 0.0305920168757439
1842 0.0305260270833969
};
\addlegendentry{Perfect Comm (Without CU)}
\end{axis}

\end{tikzpicture}


==> Figures/Plots_task_1_0dBSNR_task_2_10dBSNR/snr_parameter_2.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{brown1363485}{RGB}{136,34,85}
\definecolor{burlywood221204119}{RGB}{221,204,119}
\definecolor{cadetblue68170153}{RGB}{68,170,153}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorchid17068153}{RGB}{170,68,153}
\definecolor{forestgreen1711951}{RGB}{17,119,51}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{skyblue136204238}{RGB}{136,204,238}

\begin{axis}[
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.03,0.03)},
  anchor=south west,
  draw=lightgray204
},
log basis y={10},
minor xtick={},
minor ytick={0.0002,0.0003,0.0004,0.0005,0.0006,0.0007,0.0008,0.0009,0.002,0.003,0.004,0.005,0.006,0.007,0.008,0.009,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,2,3,4,5,6,7,8,9,20,30,40,50,60,70,80,90},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={SNR},
xmajorgrids,
xmin=-22, xmax=22,
xtick style={color=black},
xtick={-25,-20,-15,-10,-5,0,5,10,15,20,25},
y grid style={darkgray176},
ylabel={Error rate},
ymajorgrids,
ymin=0.005, ymax=1,
ymode=log,
ytick style={color=black},
ytick={0.0001,0.001,0.01,0.1,1,10},
yticklabels={
  \(\displaystyle {10^{-4}}\),
  \(\displaystyle {10^{-3}}\),
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\)
}
]
\addplot [semithick, skyblue136204238, mark=o, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.387458026409149
-18 0.361783981323242
-16 0.331225991249084
-14 0.291339963674545
-12 0.247198015451431
-10 0.196786016225815
-8 0.144733995199203
-6 0.0964979901909828
-4 0.0586040131747723
-2 0.0347420014441013
0 0.0219899956136942
2 0.0161640029400587
4 0.013667999766767
6 0.012466000393033
8 0.0114359967410564
10 0.0109979975968599
12 0.0107839992269874
14 0.0104040019214153
16 0.0103839989751577
18 0.0102840019389987
20 0.0101999938488007
};
\addlegendentry{Task1 (With CU)}
\addplot [semithick, cadetblue68170153, mark=square, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.873825907707214
-18 0.865755915641785
-16 0.85657000541687
-14 0.841766119003296
-12 0.823188006877899
-10 0.79913604259491
-8 0.763868033885956
-6 0.717286050319672
-4 0.654695987701416
-2 0.571095943450928
0 0.469902038574219
2 0.35521999001503
4 0.245039999485016
6 0.157410010695457
8 0.101632013916969
10 0.0712139904499054
12 0.0561880022287369
14 0.0487139970064163
16 0.0444359891116619
18 0.0418999940156937
20 0.0403560027480125
};
\addlegendentry{Task2 (With CU)}
\addplot [semithick, brown1363485, mark=triangle, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.392928123474121
-18 0.367064028978348
-16 0.334731966257095
-14 0.296180039644241
-12 0.25162997841835
-10 0.199847981333733
-8 0.146119996905327
-6 0.0971200168132782
-4 0.0578220076858997
-2 0.0343319997191429
0 0.0221239980310202
2 0.0169279985129833
4 0.014573996886611
6 0.0131739974021912
8 0.0124739976599813
10 0.0121139977127314
12 0.01176199875772
14 0.0115520004183054
16 0.0113280024379492
18 0.0113760018721223
20 0.0113179991021752
};
\addlegendentry{Task1 (Without CU)}
\addplot [semithick, darkorchid17068153, mark=diamond, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.874913930892944
-18 0.867149949073792
-16 0.858569920063019
-14 0.845619976520538
-12 0.827553927898407
-10 0.80448591709137
-8 0.771231889724731
-6 0.728812098503113
-4 0.670925974845886
-2 0.592558085918427
0 0.496265947818756
2 0.388144075870514
4 0.281316012144089
6 0.191512033343315
8 0.130483984947205
10 0.0958359986543655
12 0.0767719969153404
14 0.0670100003480911
16 0.0615179985761642
18 0.0583280026912689
20 0.0560320056974888
};
\addlegendentry{Task2 (Without CU)}
\end{axis}

\end{tikzpicture}


==> Figures/Plots_task_1_0dBSNR_task_2_10dBSNR/snr_parameter_4.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{brown1363485}{RGB}{136,34,85}
\definecolor{burlywood221204119}{RGB}{221,204,119}
\definecolor{cadetblue68170153}{RGB}{68,170,153}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorchid17068153}{RGB}{170,68,153}
\definecolor{forestgreen1711951}{RGB}{17,119,51}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{skyblue136204238}{RGB}{136,204,238}

\begin{axis}[
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.03,0.03)},
  anchor=south west,
  draw=lightgray204
},
log basis y={10},
minor xtick={},
minor ytick={0.0002,0.0003,0.0004,0.0005,0.0006,0.0007,0.0008,0.0009,0.002,0.003,0.004,0.005,0.006,0.007,0.008,0.009,0.02,0.03,0.04,0.05,0.06,0.07,0.08,0.09,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,2,3,4,5,6,7,8,9,20,30,40,50,60,70,80,90},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={SNR},
xmajorgrids,
xmin=-22, xmax=22,
xtick style={color=black},
xtick={-25,-20,-15,-10,-5,0,5,10,15,20,25},
y grid style={darkgray176},
ylabel={Error rate},
ymajorgrids,
ymin=0.005, ymax=1,
ymode=log,
ytick style={color=black},
ytick={0.0001,0.001,0.01,0.1,1,10},
yticklabels={
  \(\displaystyle {10^{-4}}\),
  \(\displaystyle {10^{-3}}\),
  \(\displaystyle {10^{-2}}\),
  \(\displaystyle {10^{-1}}\),
  \(\displaystyle {10^{0}}\),
  \(\displaystyle {10^{1}}\)
}
]
\addplot [semithick, skyblue136204238, mark=o, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.384983986616135
-18 0.360117942094803
-16 0.326716035604477
-14 0.288370013237
-12 0.241247996687889
-10 0.190904051065445
-8 0.138323992490768
-6 0.0898339971899986
-4 0.052176009863615
-2 0.0285220053046942
0 0.0166300032287836
2 0.0116860019043088
4 0.00952199846506119
6 0.0084800012409687
8 0.00792199932038784
10 0.00747800013050437
12 0.00718400347977877
14 0.00704200379550457
16 0.00707400077953935
18 0.00695600034669042
20 0.00695999758318067
};
\addlegendentry{Task1 (With CU)}
\addplot [semithick, cadetblue68170153, mark=square, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.873875856399536
-18 0.865059912204742
-16 0.854757905006409
-14 0.840545952320099
-12 0.821258187294006
-10 0.793487906455994
-8 0.757320046424866
-6 0.710157930850983
-4 0.642547965049744
-2 0.556532084941864
0 0.449299991130829
2 0.327894032001495
4 0.216268002986908
6 0.129529997706413
8 0.0784479901194572
10 0.0531340166926384
12 0.0408239997923374
14 0.0348379984498024
16 0.0315300077199936
18 0.0297459941357374
20 0.028527993708849
};
\addlegendentry{Task2 (With CU)}
\addplot [semithick, brown1363485, mark=triangle, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.390292018651962
-18 0.364073991775513
-16 0.332695960998535
-14 0.292825967073441
-12 0.246125981211662
-10 0.194125980138779
-8 0.141074001789093
-6 0.0909780040383339
-4 0.0515740104019642
-2 0.0286819990724325
0 0.0173320006579161
2 0.0127819990739226
4 0.0108000002801418
6 0.00954199675470591
8 0.00908399932086468
10 0.00856800191104412
12 0.00832000095397234
14 0.00823800079524517
16 0.00816200114786625
18 0.00809200201183558
20 0.00806800276041031
};
\addlegendentry{Task1 (Without CU)}
\addplot [semithick, darkorchid17068153, mark=diamond, mark size=3, mark options={solid,fill=none}]
table {%
-20 0.873391926288605
-18 0.865248084068298
-16 0.855705976486206
-14 0.841718137264252
-12 0.822352051734924
-10 0.797427952289581
-8 0.76280403137207
-6 0.714497923851013
-4 0.65012800693512
-2 0.566256046295166
0 0.460813939571381
2 0.34416201710701
4 0.232016012072563
6 0.143910005688667
8 0.0900339856743813
10 0.0615260042250156
12 0.0480600036680698
14 0.0411979965865612
16 0.0373600013554096
18 0.0352079980075359
20 0.0337779968976974
};
\addlegendentry{Task2 (Without CU)}
\end{axis}

\end{tikzpicture}


==> Figures/Plots_task_1_10dBSNR_task_2_10dBSNR/NrParameter_task_1.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{brown1363485}{RGB}{136,34,85}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslateblue5134136}{RGB}{51,34,136}
\definecolor{indianred204102119}{RGB}{204,102,119}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{skyblue136204238}{RGB}{136,204,238}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=lightgray204},
minor xtick={},
minor ytick={},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Nr of encoder NN parameters},
xmajorgrids,
xmin=107.4, xmax=1924.6,
xtick style={color=black},
xtick={0,250,500,750,1000,1250,1500,1750,2000},
y grid style={darkgray176},
ylabel={Error rate},
ymajorgrids,
ymin=0, ymax=0.014,
ytick style={color=black},
ytick={0,0.002,0.004,0.006,0.008,0.01,0.012,0.014}
]
\addplot [semithick, skyblue136204238, mark=o, mark size=3, mark options={solid,fill=none}]
table {%
190 0.00987802725285292
336 0.00712402584031224
611 0.0059428857639432
975 0.00543002970516682
1330 0.00523402588441968
1830 0.00473802676424384
};
\addlegendentry{Task1 (With CU)}
\addplot [semithick, brown1363485, mark=triangle, mark size=3, mark options={solid,fill=none}]
table {%
192 0.0126220313832164
340 0.00803802348673344
598 0.00692247226834297
966 0.00678002461791039
1348 0.00617002602666616
1842 0.00579602597281337
};
\addlegendentry{Task1 (Without CU)}
\addplot [semithick, darkslateblue5134136, mark=triangle, mark size=3, mark options={solid,rotate=90,fill=none}]
table {%
190 0.00731600262224674
336 0.00597002496942878
611 0.00548802362754941
975 0.0054680285975337
1330 0.00531202321872115
1830 0.00465002888813615
};
\addlegendentry{Perfect Comm (With CU)}
\addplot [semithick, indianred204102119, mark=triangle, mark size=3, mark options={solid,rotate=270,fill=none}]
table {%
192 0.00969400070607662
340 0.00751002551987767
598 0.00669402489438653
966 0.00578202586621046
1348 0.00515603087842464
1842 0.00470802653580904
};
\addlegendentry{Perfect Comm (Without CU)}
\end{axis}

\end{tikzpicture}


==> Figures/Plots_task_1_10dBSNR_task_2_10dBSNR/NrParameter_task_2.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{cadetblue68170153}{RGB}{68,170,153}
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorchid17068153}{RGB}{170,68,153}
\definecolor{darkslateblue5134136}{RGB}{51,34,136}
\definecolor{indianred204102119}{RGB}{204,102,119}
\definecolor{lightgray204}{RGB}{204,204,204}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=lightgray204},
minor xtick={},
minor ytick={},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Nr of encoder NN parameters},
xmajorgrids,
xmin=107.4, xmax=1924.6,
xtick style={color=black},
xtick={0,250,500,750,1000,1250,1500,1750,2000},
y grid style={darkgray176},
ylabel={Error rate},
ymajorgrids,
ymin=0, ymax=0.14,
ytick style={color=black},
ytick={0,0.02,0.04,0.06,0.08,0.1,0.12,0.14}
]
\addplot [semithick, cadetblue68170153, mark=o, mark size=3, mark options={solid,fill=none}]
table {%
190 0.0995980277657509
336 0.07089002430439
611 0.0591755285859108
975 0.0526420213282108
1330 0.0488980188965797
1830 0.0472020283341408
};
\addlegendentry{Task2 (With CU)}
\addplot [semithick, darkorchid17068153, mark=triangle, mark size=3, mark options={solid,fill=none}]
table {%
192 0.129392027854919
340 0.103238008916378
598 0.0686020776629448
966 0.0594840236008167
1348 0.0524420253932476
1842 0.0491900146007538
};
\addlegendentry{Task2 (Without CU)}
\addplot [semithick, darkslateblue5134136, mark=triangle, mark size=3, mark options={solid,rotate=90,fill=none}]
table {%
190 0.0491000041365623
336 0.0375180207192898
611 0.0312180332839489
975 0.029996020719409
1330 0.0311580318957567
1830 0.0316320285201073
};
\addlegendentry{Perfect Comm (With CU)}
\addplot [semithick, indianred204102119, mark=triangle, mark size=3, mark options={solid,rotate=270,fill=none}]
table {%
192 0.0801220014691353
340 0.0489080138504505
598 0.0348760262131691
966 0.0317780151963234
1348 0.0305920168757439
1842 0.0305260270833969
};
\addlegendentry{Perfect Comm (Without CU)}
\end{axis}

\end{tikzpicture}

